Algorithms and Architecture for Real-time Recommendations at News UK

Recommendation systems are recognised as being hugely important in industry, and the area is now well understood. At News UK, there is a requirement to be able to quickly generate recommendations for users on news items as they are published. However, little has been published about systems that can generate recommendations in response to changes in recommendable items and user behaviour in a very short space of time. In this paper we describe a new algorithm for updating collaborative filtering models incrementally, and demonstrate its effectiveness on clickstream data from The Times. We also describe the architecture that allows recommendations to be generated on the fly, and how we have made each component scalable. The system is currently being used in production at News UK.

==> batch-sizes.csv <==
Batch size,Precision at 10,Standard error
1000,0.0277,0.0026
2000,0.0475,0.0034
3000,0.054,0.0035
4000,0.0648,0.004
5000,0.0645,0.0039
10000,0.0719,0.0041
20000,0.0723,0.0041
30000,0.0713,0.0041
40000,0.0719,0.0041


==> parallel-batches.csv <==
Parallel batches,Precision at 10,Standard error
1,0.075,0.0043
2,0.0759,0.0043
5,0.0745,0.0043
10,0.0744,0.0043
15,0.0728,0.0042
20,0.0699,0.004
100,0.014,0.0013

